Risk-aware Stochastic Shortest Path

We treat the problem of risk-aware control for stochastic shortest path (SSP) on Markov decision processes (MDP). Typically, expectation is considered for SSP, which however is oblivious to the incurred risk. We present an alternative view, instead optimizing conditional value-at-risk (CVaR), an established risk measure. We treat both Markov chains as well as MDP and introduce, through novel insights, two algorithms, based on linear programming and value iteration, respectively. Both algorithms offer precise and provably correct solutions. Evaluation of our prototype implementation shows that risk-aware control is feasible on several moderately sized models.

==> figure_data_random.csv <==
0.1000000000,66,129.51729,33.036,0.000
0.0990000000,66,130.15888,33.625,0.000
0.0980000000,67,130.80963,33.625,0.000
0.0970000000,67,131.46746,34.238,0.000
0.0960000000,67,132.13900,34.849,0.000
0.0950000000,67,132.82467,34.849,0.000
0.0940000000,68,133.51708,35.461,0.000
0.0930000000,68,134.22157,36.083,0.000
0.0920000000,68,134.94137,36.083,0.000
0.0910000000,69,135.67642,36.737,0.000
0.0900000000,69,136.41727,37.367,0.000
0.0890000000,69,137.17477,38.001,0.000
0.0880000000,69,137.94948,38.001,0.000
0.0870000000,70,138.73820,38.639,0.000
0.0860000000,70,139.53748,39.272,0.000
0.0850000000,70,140.35557,39.915,0.000
0.0840000000,70,141.19313,40.569,0.000
0.0830000000,71,142.04362,41.227,0.000
0.0820000000,71,142.91001,41.227,0.000
0.0810000000,71,143.79779,41.876,0.000
0.0800000000,71,144.70776,42.527,0.000
0.0790000000,72,145.62933,43.176,0.000
0.0780000000,72,146.57330,43.845,0.000
0.0770000000,72,147.54178,44.509,0.000
0.0760000000,73,148.53206,45.180,0.000
0.0750000000,73,149.53915,45.853,0.000
0.0740000000,73,150.57346,46.516,0.000
0.0730000000,73,151.63611,47.188,0.000
0.0720000000,74,152.71739,47.869,0.000
0.0710000000,107,153.67681,48.551,0.000
0.0700000000,107,154.34362,49.225,0.000
0.0690000000,108,155.01614,49.898,0.000
0.0680000000,108,155.70756,49.898,0.000
0.0670000000,108,156.41961,50.567,0.000
0.0660000000,109,157.14821,51.246,0.000
0.0650000000,109,157.88895,51.246,0.000
0.0640000000,109,158.65284,51.912,0.000
0.0630000000,109,159.44098,52.574,0.000
0.0620000000,110,160.24202,53.251,0.000
0.0610000000,110,161.06566,53.917,0.000
0.0600000000,110,161.91675,53.917,0.000
0.0590000000,111,162.79073,54.589,0.000
0.0580000000,111,163.68367,55.264,0.000
0.0570000000,111,164.60795,55.932,0.000
0.0560000000,112,165.56295,56.590,0.000
0.0550000000,112,166.53682,57.245,0.000
0.0540000000,112,167.54676,57.899,0.000
0.0530000000,113,168.59175,58.535,0.000
0.0520000000,113,169.66082,59.185,0.000
0.0510000000,113,170.77181,59.840,0.000
0.0500000000,114,171.91718,60.491,0.000
0.0490000000,114,173.09916,61.748,0.000
0.0480000000,115,174.32649,62.350,0.000
0.0470000000,115,175.58876,63.005,0.000
0.0460000000,116,176.90071,63.639,0.000
0.0450000000,138,177.94024,64.277,0.000
0.0440000000,139,178.83613,64.895,0.000
0.0430000000,140,179.75871,65.502,0.000
0.0420000000,140,180.70535,66.103,0.000
0.0410000000,141,181.68108,66.679,0.000
0.0400000000,142,182.69416,67.257,0.000
0.0390000000,142,183.73760,67.862,0.000
0.0380000000,143,184.82102,68.421,0.000
0.0370000000,143,185.95132,68.962,0.000
0.0360000000,144,187.11773,70.035,0.000
0.0350000000,145,188.33929,70.555,0.000
0.0340000000,145,189.61397,71.086,0.000
0.0330000000,146,190.94168,71.596,0.000
0.0320000000,147,192.33701,72.608,0.000
0.0310000000,147,193.79950,73.073,0.000
0.0300000000,148,195.33100,74.031,0.000
0.0290000000,149,196.94577,74.503,0.000
0.0280000000,150,198.64933,75.407,0.000
0.0270000000,151,200.44779,76.274,0.000
0.0260000000,152,202.34807,77.100,0.000
0.0250000000,153,204.35820,77.904,0.000
0.0240000000,154,206.48760,78.634,0.000
0.0230000000,155,208.74750,79.358,0.000
0.0220000000,157,211.13766,80.369,0.000
0.0210000000,160,213.65275,80.996,0.000
0.0200000000,203,215.99118,81.595,0.000
0.0190000000,205,216.61158,81.882,0.000
0.0180000000,206,217.23236,82.163,0.000
0.0170000000,207,217.86480,82.163,0.000
0.0160000000,208,218.51552,82.437,0.000
0.0150000000,209,219.19025,82.708,0.000
0.0140000000,210,219.89140,82.708,0.000
0.0130000000,211,220.60646,82.969,0.000
0.0120000000,212,221.33895,83.221,0.000
0.0110000000,214,222.09374,83.475,0.000
0.0100000000,215,222.88959,83.475,0.000
0.0090000000,216,223.74285,83.708,0.000
0.0080000000,217,224.67119,83.939,0.000
0.0070000000,218,225.69999,84.160,0.000
0.0060000000,219,226.87000,84.379,0.000
0.0050000000,221,228.19571,84.776,0.000
0.0040000000,223,229.77127,84.962,0.000
0.0030000000,225,231.71474,85.339,0.000
0.0020000000,228,234.33606,85.841,0.000
0.0010000000,233,238.59120,86.413,0.000
0.0009111628,233,239.13634,86.547,0.000
0.0008302176,234,239.68056,86.547,0.000
0.0007564633,234,240.23441,86.677,0.000
0.0006892612,235,240.75885,86.677,0.000
0.0006280291,236,241.30806,86.793,0.000
0.0005722368,236,241.82559,86.793,0.000
0.0005214008,237,242.35798,86.910,0.000
0.0004750810,237,242.88037,86.910,0.000
0.0004328761,238,243.39669,87.025,0.000
0.0003944206,238,243.92286,87.025,0.000
0.0003593814,239,244.42396,87.132,0.000
0.0003274549,239,244.95279,87.132,0.000
0.0002983647,240,245.43962,87.236,0.000
0.0002718588,241,245.96000,87.236,0.000
0.0002477076,241,246.44360,87.325,0.000
0.0002257020,242,246.95296,87.325,0.000
0.0002056512,242,247.43587,87.417,0.000
0.0001873817,243,247.93532,87.417,0.000
0.0001707353,243,248.41651,87.505,0.000
0.0001555676,244,248.90722,87.505,0.000
0.0001417474,244,249.38567,87.594,0.000
0.0001291550,245,249.86885,87.594,0.000
0.0001176812,245,250.34356,87.671,0.000
0.0001072267,246,250.82049,87.671,0.000
0.0000977010,246,251.29049,87.745,0.000
0.0000890215,247,251.76247,87.745,0.000
0.0000811131,247,252.22680,87.820,0.000
0.0000739072,248,252.69517,87.820,0.000
0.0000673415,248,253.15294,87.888,0.000
0.0000613591,249,253.61904,87.888,0.000
0.0000559081,249,254.06940,87.953,0.000
0.0000509414,250,254.53458,87.953,0.000
0.0000464159,250,254.97670,87.953,0.000
0.0000422924,251,255.44232,88.014,0.000
0.0000385353,251,255.87544,88.014,0.000
0.0000351119,252,256.34284,88.069,0.000
0.0000319927,252,256.76627,88.069,0.000
0.0000291505,252,257.23097,88.125,0.000
0.0000265609,253,257.64983,88.125,0.000
0.0000242013,253,258.10318,88.172,0.000
0.0000220513,254,258.52683,88.172,0.000
0.0000200923,254,258.96819,88.172,0.000
0.0000183074,255,259.39798,88.217,0.000
0.0000166810,255,259.82678,88.217,0.000
0.0000151991,256,260.26402,88.262,0.000
0.0000138489,256,260.67976,88.262,0.000
0.0000126186,257,261.12568,88.302,0.000
0.0000114976,257,261.52793,88.302,0.000
0.0000104762,257,261.96940,88.302,0.000
0.0000095455,258,262.37211,88.339,0.000
0.0000086975,258,262.79839,88.339,0.000
0.0000079248,259,263.21310,88.376,0.000
0.0000072208,259,263.62387,88.376,0.000
0.0000065793,260,264.05168,88.413,0.000
0.0000059948,260,264.44672,88.413,0.000
0.0000054623,260,264.88027,88.413,0.000
0.0000049770,261,265.26778,88.447,0.000
0.0000045349,261,265.68388,88.447,0.000
0.0000041320,262,266.08787,88.477,0.000
0.0000037649,262,266.48644,88.477,0.000
0.0000034305,263,266.90779,88.477,0.000
0.0000031257,263,267.28879,88.506,0.000
0.0000028480,263,267.70694,88.506,0.000
0.0000025950,264,268.09177,88.533,0.000
0.0000023645,264,268.49071,88.533,0.000
0.0000021544,265,268.89614,88.533,0.000
0.0000019630,265,269.27600,88.558,0.000
0.0000017886,265,269.69291,88.558,0.000
0.0000016298,266,270.06363,88.580,0.000
0.0000014850,266,270.45983,88.580,0.000
0.0000013530,267,270.84355,88.580,0.000
0.0000012328,267,271.21829,88.602,0.000
0.0000011233,268,271.62200,88.602,0.000
0.0000010235,268,271.97514,88.602,0.000
0.0000009326,268,272.36272,88.623,0.000
0.0000008498,269,272.73884,88.623,0.000
0.0000007743,269,273.10337,88.643,0.000
0.0000007055,269,273.50345,88.643,0.000
0.0000006428,270,273.85210,88.643,0.000
0.0000005857,270,274.22768,88.662,0.000
0.0000005337,271,274.60939,88.662,0.000
0.0000004863,271,274.96130,88.662,0.000
0.0000004431,271,275.34752,88.680,0.000
0.0000004037,272,275.70474,88.680,0.000
0.0000003678,272,276.06594,88.697,0.000
0.0000003352,273,276.45833,88.697,0.000
0.0000003054,273,276.79552,88.697,0.000
0.0000002783,273,277.16557,88.712,0.000
0.0000002535,274,277.53637,88.712,0.000
0.0000002310,274,277.88116,88.712,0.000
0.0000002105,274,278.25957,88.729,0.000
0.0000001918,275,278.60890,88.729,0.000
0.0000001748,275,278.96076,88.729,0.000
0.0000001592,275,279.34693,88.743,0.000
0.0000001451,276,279.67498,88.743,0.000
0.0000001322,276,280.03329,88.755,0.000
0.0000001205,277,280.40212,88.755,0.000
0.0000001097,277,280.73383,88.755,0.000
0.0000001000,277,281.09787,88.767,0.000
